Fast and Accurate Poisson Denoising with Optimized Nonlinear Diffusion

The degradation of the acquired signal by Poisson noise is a common problem for various imaging applications, such as medical imaging, night vision and microscopy. Up to now, many state-of-the-art Poisson denoising techniques mainly concentrate on achieving utmost performance, with little consideration for the computation efficiency. Therefore, in this study we aim to propose an efficient Poisson denoising model with both high computational efficiency and recovery quality. To this end, we exploit the newly-developed trainable nonlinear reaction diffusion model which has proven an extremely fast image restoration approach with performance surpassing recent state-of-the-arts. We retrain the model parameters, including the linear filters and influence functions by taking into account the Poisson noise statistics, and end up with an optimized nonlinear diffusion model specialized for Poisson denoising. The trained model provides strongly competitive results against state-of-the-art approaches, meanwhile bearing the properties of simple structure and high efficiency. Furthermore, our proposed model comes along with an additional advantage, that the diffusion process is well-suited for parallel computation on GPUs. For images of size $512 \times 512$, our GPU implementation takes less than 0.1 seconds to produce state-of-the-art Poisson denoising performance.

==> resultcompare/peak1/results.txt <==
best data:psnr68peak=1JointTraining_7x7_400_180x180_stage=8maxits300gpu.mat
results-us-on 68 test images:psnr/ssim=21.61/0.519
bm3d:bin( 21.39/0.515 ) withoutbin( 21.01/0.504 )
nlspca:bin( 19.89/0.466 ) withoutbin( 20.90/0.491 )

6:
us:24.93/0.723
bm3d: bin(24.57/0.730 )   withoutbin(22.92/0.636 )
nlspca: bin(22.77/0.719 )   withoutbin(24.09/0.682 )

14:
us:23.25/0.627
bm3d: bin(23.05/0.646 )   withoutbin(22.72/0.633 )
nlspca: bin(21.79/0.624 )   withoutbin(22.46/0.604 )

66:
us:26.12/0.897
bm3d: bin(25.66/0.913 )   withoutbin(24.23/0.881 )
nlspca: bin(23.25/0.908 )   withoutbin(24.76/0.858 )



==> resultcompare/peak2/results.txt <==
best data:peak=2JointTraining_7x7_400_180x180_stage=8maxits300gpu.mat
results:psnr/ssim=22.61/0.560
bm3d:bin( 22.14/0.542 ) withoutbin( 22.21/0.544 )
nlspca: bin(19.95/0.467)  withoutbin(21.60/0.517)

1:
us:20.51/0.392
bm3d: bin(19.95/0.340 )   withoutbin(20.16/0.371 )
nlspca:bin(18.14/0.240)   withoutbin(19.63/0.307)

37:
us:23.74/0.558
bm3d: bin(23.24/0.537 )   withoutbin(23.10/0.502 )
nlspca: bin(20.58/0.474)  withoutbin(22.73/0.517)


==> resultcompare/peak20/results.txt <==
best data:psnr68peak=20_40JointTraining_7x7_400_180x180_stage=8maxits300gpu.mat
results:psnr/ssim=26.97/0.759
bm3d:bin( 24.25/0.642 ) withoutbin( 26.67/0.745 )
nlspca:bin(19.72/0.463) withoutbin(22.54/0.549)

25:
us:27.00/0.855
bm3d:bin(24.33/0.775)  withoutbin(26.76/0.847)
nlspca:bin(19.75/0.610) withoutbin(21.93/0.677)




==> resultcompare/peak4/results.txt <==
best data:peak=4JointTraining_7x7_400_180x180_stage=8maxits300gpu.mat
results:psnr/ssim=23.83/0.618
bm3d:bin( 22.87/0.571 ) withoutbin( 23.54/0.604 )
nlspca:bin(19.95/0.467)  withoutbin(22.09/0.535)

20:
us:23.80/0.712
bm3d: bin(22.22/0.666 )   withoutbin(23.29/0.655 )
nlspca: bin(19.25/0.597 )   withoutbin(21.09/0.634 )

34:
us:27.55/0.768
bm3d: bin(26.72/0.773 )   withoutbin(27.06/0.731 )
nlspca: bin(21.04/0.686 )   withoutbin(25.63/0.753 )

==> resultcompare/peak40/results.txt <==
best data:psnr68peak=40JointTraining_5x5_400_180x180_stage=8maxits300gpu.mat
results:psnr/ssim=28.44/0.811
bm3d:bin( 24.67/0.667 ) withoutbin( 28.20/0.801 )
nlspca:bin(19.37/0.459) withoutbin(22.56/0.550)

42:
us:29.03/0.807
bm3d: bin(24.25/0.678 )   withoutbin(28.67/0.799 )
nlspca:bin(19.78/0.537)  withoutbin(22.23/0.598)

==> resultcompare/peak8/results.txt <==
best data:psnr68peak=8JointTraining_7x7_400_180x180_stage=8maxits300gpu.mat
results:psnr/ssim=25.13/0.680
bm3d:bin( 23.53/0.602 ) withoutbin( 24.84/0.665 )
nlspca:bin(19.91/0.466) withoutbin(22.38/0.545)

55:
us:23.68/0.616
bm3d: bin(21.62/0.499 )   withoutbin(23.20/0.596 )
nlspca:bin(17.60/0.328)   withoutbin(20.49/0.756)


